Attacks Against Security Context in 5G Network

The security context used in 5G authentication is generated during the Authentication and Key Agreement (AKA) procedure and stored in both the user equipment (UE) and the network sides for the subsequent fast registration procedure. Given its importance, it is imperative to formally analyze the security mechanism of the security context. The security context in the UE can be stored in the Universal Subscriber Identity Module (USIM) card or in the baseband chip. In this work, we present a comprehensive and formal verification of the fast registration procedure based on the security context under the two scenarios in ProVerif. Our analysis identifies two vulnerabilities, including one that has not been reported before. Specifically, the security context stored in the USIM card can be read illegally, and the validity checking mechanism of the security context in the baseband chip can be bypassed. Moreover, these vulnerabilities also apply to 4G networks. As a consequence, an attacker can exploit these vulnerabilities to register to the network with the victim's identity and then launch other attacks, including one-tap authentication bypass leading to privacy disclosure, location spoofing, etc. To ensure that these attacks are indeed realizable in practice, we have responsibly confirmed them through experimentation in three operators. Our analysis reveals that these vulnerabilities stem from design flaws of the standard and unsafe practices by operators. We finally propose several potential countermeasures to prevent these attacks. We have reported our findings to the GSMA and received a coordinated vulnerability disclosure (CVD) number CVD-2022-0057.

==> edition-guideline-mobisec22.txt <==
-------------------------------------------------------------------------------------
#0. Please add "volumeinfo"

\volumeinfo
{The 6th International Symposium on Mobile Internet Security (MobiSec'22), December 15-17, 2022, 2021, Jeju Island, Republic of Korea}
{Article No. 1}

--------------------------------------------------------------------------------------------------------
#1. please overwrite the attached easychair.cls to the one included in the each paper's package.
--------------------------------------------------------------------------------------------------------
#2. please modify the abstract with \noindent and the keywords as follows:
    the keywords are included in the attached index.txt file.

\begin{abstract}
\noindent
We have analysed the well-known BAN modified Andrew Secure RPC authentication protocol by means of the AVISPA Web tool considering all the available back-ends and with the basic configurations of sessions. The protocol has been found vulnerable to a replay/mutation attack based on homomorphism by one of the back-ends. In order to fix it, we integrated into the protocol a common solution, including a new addition to the original protocol and the solution proposed by Liu, Ma and Yang, who earlier found a man-in-the-middle attack by means of a different model checker instantiated with different session compositions. When we tested this solution in AVISPA, under both conditions, we discovered that AVISPA considers it safe, while it can be demonstrated that it suffers from the same mutation attack as in the original protocol.
\newline
\newline
\textbf{Keywords}: protocol verification, internet protocols, static analysis, internet security
\end{abstract}
--------------------------------------------------------------------------------------------------------
#3. make the author list with the corresponding author information like the following example:
    the corresponding author's information are included in the attached index.txt file.


example 1)

\author{\\
Alberto Gugel${}^{1}$,~Benjamin Aziz${}^{1}$\thanks{Corresponding author: School of Computing, University of Portsmouth, Portsmouth PO1 3HE, Tel: +44-(0)23-9284-2265, Web: \url{http://azizb.myweb.port.ac.uk/}}~,~and Geoff Hamilton${}^{2}$\\
${}^{1}$University of Portsmouth, Portsmouth, United Kingdom\\
alberto.gugel@port.ac.uk, benjamin.aziz@port.ac.uk\\
${}^{2}$Dublin City University, Dublin, Ireland\\
geoff.hamilton@computing.dcu.ie
} 

example 2)

\author{\\
Tomoyuki Ishida${}^{1}$\thanks{Corresponding author: Department of of Computer and Information Sciences, Ibaraki University, 4121 Nakanarusawacho, Hitachi, Ibaraki, 3168511, Japan, Tel: +81-294-38-5138
}~, Kazuhiro Takahagi${}^{1}$, Akira Sakuraba${}^{2}$, Noriki Uchida${}^{3}$, and Yoshitaka Shibata${}^{2}$\\
${}^{1}$Ibaraki University, Hitachi, Ibaraki 3168511 Japan\\
ishida@mx.ibaraki.ac.jp, 14nm712y@vc.ibaraki.ac.jp\\
${}^{2}$Iwate Prefectural University, Takizawa, Iwate 0200693 Japan\\
g236k001@s.iwate-pu.ac.jp, shibata@iwate-pu.ac.jp\\
${}^{3}$Saitama Institute of Technology, Fukaya, Saitama 3692093 Japan\\
uchida@sit.ac.jp
}
--------------------------------------------------------------------------------------------------------
#4. set the reference style as follows:

\bibliographystyle{unsrt}
\bibliography{"the file name of the bib file"}
----------------------------------------------------------------------------------------------

#5. make the reference style to the easychair one.

please express the authors' name as follows:
- Chenfeng Vincent Zhou 	==> C.V. Zhou
- Christopher Leckie 		==> C. Leckie
- Karunasekera, Shanika 	==> S. Karunasekera


(1) in the case of the IEEE conference

// IEEE conference
@inproceedings{Janakiraman03, 
author = "C.V. Zhou and C. Leckie and S. Karunasekera",
title = "Indra: a Peer-to-peer Approach to Network Intrusion Detection and Prevention",
booktitle= "Proc. of the 12th IEEE International Workshops on Enabling Technologies (WETICE'03), Linz, Austria",
<- Format = "Proc. of the ##th conference full name (conference short name), conference venue" 
month= "June", <- please put month, year, pages exactly
year= "2003",
pages=" 226--231",
publisher = {IEEE} 
}

(2) in the case of the ACM conference


// ACM conference
@inproceedings{Huang_2003,
author = {C.V. Zhou and C. Leckie and S. Karunasekera},
title = {A Cooperative Intrusion Detection System for Ad hoc Networks},
booktitle = {Proc. of the 1st ACM workshop on Security of Ad hoc and Sensor Networks (SASN'03), Fairfax, Virginia, USA},
<- Format = "Proc. of the ##th conference full name (conference short name), conference venue" 

year = {2003}, <- please put month, year, pages exactly
month = {October},
pages = {135--147},
publisher = {ACM},
}

(3) in the case of the LNCS proceedings


// Springer series 
@INPROCEEDINGS{dagon2004honeystat,
title={Honeystat: Local Worm Detection Using Honeypots},
author={C.V. Zhou and C. Leckie and S. Karunasekera},
booktitle={Proc. of the 7th International Symposium on Recent Advances in Intrusion Detection (RAID'04), French Riviera, France},
<- Format = "Title, Proc. of the ##th conference full name (conference short name), conference venue" 
series = {Lecture Notes in Computer Science},
volume={2782}, <- please put volume number
pages={39--58}, <- please put month, year, pages exactly
year={2004},
month={September-October},
publisher={Springer-Verlag} 
}

// Journal
@article{CVZHOU:JNW09,
author = {C.V. Zhou and C. Leckie and S. Karunasekera},
title = {Collaborative Detection of Fast Flux Phishing Domains},
journal = {Journal of Networks}, <- journal full name
pages = {1--20}, <- please put pages, volume, number, month, and year exactly.
volume = {4},
%number = {1},
month = {February},
year = {2009}
}
 

---------------------------------------------------------------------------------------------



==> referenceStyle.txt <==
Please express the authors' name as follows:
- Chenfeng Vincent Zhou 	==> C.V. Zhou

- Christopher Leckie 		==> C. Leckie

- Karunasekera, Shanika 	==> S. Karunasekera

To make .bib file, please refer to the following examples for your work.
// IEEE conference
@inproceedings{Janakiraman03, 
author = "R.W. Janakiraman and M.Q. Zhang",
title = "Indra: a Peer-to-peer Approach to Network Intrusion Detection and Prevention",
booktitle= "Proc. of the 12th IEEE International Workshops on Enabling Technologies (WETICE'03), Linz, Austria",
month= "June",
year= "2003",
pages=" 226--231",
publisher= "IEEE"
}

// ACM conference
@inproceedings{Huang_2003,
author = {Huang, Y. and Lee, W.},
title = {A Cooperative Intrusion Detection System for Ad hoc Networks},
booktitle = {Proc. of the 1st ACM workshop on Security of Ad hoc and Sensor Networks (SASN'03), Fairfax, Virginia, USA},
year = {2003},
month = {October},
pages = {135--147},
publisher = {ACM Press},
}

// LNCS
@INPROCEEDINGS{dagon2004honeystat,
title={Honeystat: Local Worm Detection Using Honeypots},
author={Dagon, D. and Qin, X. and Gu, G. and Lee, W. and Grizzard, J. and Levine, J. and Owen, H.},
booktitle={Proc. of the 7th International Symposium on Recent Advances in Intrusion Detection (RAID'04), French Riviera, France1, LNCS},
volume={1011},
pages={39--58},
year={2004},
month={September-October},
publisher={Springer-Verlag}
}

// Journal
@article{CVZHOU:JNW09,
author = {C.V. Zhou and C. Leckie and S. Karunasekera},
title = {Collaborative Detection of Fast Flux Phishing Domains},
journal = {Journal of Networks},
pages = {75--84},
volume = {4},
number = {1},
month = {February},
year = {2009}
}

@incollection {Ramos2010,
   author = {Ramos, C. and Marreiros, G. and Santos, R. and Freitas, C.},
   title = {Smart Offices and Intelligent Decision Rooms},
   booktitle = {Handbook of Ambient Intelligence and Smart Environments},
   editor = {Nakashima, Hideyuki and Aghajan, Hamid and Augusto, Juan Carlos},
   publisher = {Springer US},
   pages = {851--880},
  year = {2010}
}


@misc
{
      bibkey1,
	author    = {¨©. Mendyk},
	title     = "{Next Generation Service Delivery Platform. White Paper of COMARCH}",
         howpublished = {\url{http://knowledgecenter.comarch.com/en/?id=56}},
 	month     = {January},
	year	    = {2009}
}

@BOOK{Bernstein1987,
  title = {Concurrency Control and Recovery in Database Systems},
  publisher = {Addison-Wesley},
  year = {1987},
  author = {Philip A. Bernstein and Vassos Hadzilacos and Nathan Goodman},
  bibsource = {DBLP, http://dblp.uni-trier.de},
  isbn = {0-201-10715-5}
}

@inbook{BLOOR:2001:ID9536,
author="Bloor, D.",
editor="Schatzki, T.R. and Knorr Cetina, K. and Savigny, E.v.",
title="Wittgenstein and the priority of practice",
booktitle="The practice turn in contemporary theory",
publisher="Routledge",
Crossref = {SCHATZKI:2001:ID9535},
year=2001,
}

@INBOOK{inbook-minimal,
   author = "D.E. Knuth",
   title = "Fundamental Algorithms",
   publisher = "Addison-Wesley",
   year = "{\noopsort{1973b}}1973",
   chapter = "1.2",
}

@INBOOK{inbook-full,
   author = "D.E. Knuth",
   title = "Fundamental Algorithms",
   volume = 1,
   series = "The Art of Computer Programming",
   publisher = "Addison-Wesley",
   address = "Reading, Massachusetts",
   edition = "Second",
   month = "10~" # jan,
   year = "{\noopsort{1973b}}1973",
   type = "Section",
   chapter = "1.2",
   pages = "10--119",
   note = "This is a full INBOOK entry",
}

@INBOOK{inbook-crossref,
   crossref = "whole-set",
   title = "Fundamental Algorithms",
   volume = 1,
   series = "The Art of Computer Programming",
   edition = "Second",
   year = "{\noopsort{1973b}}1973",
   type = "Section",
   chapter = "1.2",
   note = "This is a cross-referencing INBOOK entry",
}

@BOOK{book-minimal,
   author = "D.E. Knuth",
   title = "Seminumerical Algorithms",
   publisher = "Addison-Wesley",
   year = "{\noopsort{1973c}}1981",
}

@BOOK{book-full,
   author = "D.E. Knuth",
   title = "Seminumerical Algorithms",
   volume = 2,
   series = "The Art of Computer Programming",
   publisher = "Addison-Wesley",
   address = "Reading, Massachusetts",
   edition = "Second",
   month = "10~" # jan,
   year = "{\noopsort{1973c}}1981",
   note = "This is a full BOOK entry",
}


@TECHREPORT{Collberg1997,
  author = {C. Collberg and C. Thomborson and D. Low},
  title = {A Taxonomy of Obfuscating Transformations},
  institution = {Computer Science, University of Auckland},
  year = {1997},
  number = {148}
}

@PHDTHESIS{clarkson2003life,
author={Clarkson, B.P.},
title={Life Patterns: structure from wearable sensors},
SCHOOL = {Massachusetts Institute of Technology},
year = {2002},
month={February}
}

@misc{rfc-3863,
  title={{Presence information data format (PIDF)}},
  author={Sugano, H. and Fujimoto, S. and Klyne, G. and Bateman, A. and Carr, W. and Peterson, J.},
   year={2004},
  month={August},
howpublished = {IETF RFC 3863},
note={http://www.ietf.org/rfc/rfc3863.txt}
}

@misc{sh:saratoga:08,
author={L.~Wood and W.~M.~Eddy and C.~Smith and W.~Ivancic and C.~Jackson and J. Mckim},
title={Saratoga: A Scalable File Transfer Protocol},
year={2010},
month={December},
howpublished = {IETF Internet-draft (work in progress)},
note={http://tools.ietf.org/html/draft-wood-tsvwg-saratoga-08}
}

